How to Train Your Flare Prediction Model: Revisiting Robust Sampling of Rare Events

We present a case study of solar flare forecasting by means of metadata feature time series, by treating it as a prominent class-imbalance and temporally coherent problem. Taking full advantage of pre-flare time series in solar active regions is made possible via the Space Weather Analytics for Solar Flares (SWAN-SF) benchmark dataset; a partitioned collection of multivariate time series of active region properties comprising 4075 regions and spanning over 9 years of the Solar Dynamics Observatory (SDO) period of operations. We showcase the general concept of temporal coherence triggered by the demand of continuity in time series forecasting and show that lack of proper understanding of this effect may spuriously enhance models' performance. We further address another well-known challenge in rare event prediction, namely, the class-imbalance issue. The SWAN-SF is an appropriate dataset for this, with a 60:1 imbalance ratio for GOES M- and X-class flares and a 800:1 for X-class flares against flare-quiet instances. We revisit the main remedies for these challenges and present several experiments to illustrate the exact impact that each of these remedies may have on performance. Moreover, we acknowledge that some basic data manipulation tasks such as data normalization and cross validation may also impact the performance -- we discuss these problems as well. In this framework we also review the primary advantages and disadvantages of using true skill statistic and Heidke skill score, as two widely used performance verification metrics for the flare forecasting task. In conclusion, we show and advocate for the benefits of time series vs. point-in-time forecasting, provided that the above challenges are measurably and quantitatively addressed.

==> responses_to_referees_01Mar2021.txt <==
|||||||||||||||||||||||||||||||||||||||||||||||||||||||||||
||||||											  	|||||||
||||||			RESPONSES TO REFEREES			  	|||||||
||||||											  	|||||||
||||||	How to Train Your Flare Prediction Model:	|||||||
||||||	Revisiting Robust Sampling of Rare Events	|||||||
||||||												|||||||
||||||		Revision Date: Mar 01, 2021				|||||||
||||||												|||||||
|||||||||||||||||||||||||||||||||||||||||||||||||||||||||||

Dear AAS Lead Editor,

Thank you for giving us the opportunity to clarify the few confusions the referee pointed out. Below, we copied each of the referee's points and provided our
explanation to the best of our abilities. We hope our clarification properly addresses the raised concerns.

Following the helpful feedback of the referee, we made some changes in our original manuscript and submitted the revised manuscript. As instructed, all changes are highlighted in bold.

Please let me know if any of the concerns needs further clarification.

Sincerely,
Azim Ahmadzadeh
Mar 1, 2021

===================================================



Line 475-500: The authors say that they choose to "extract a set of statistical features describing the time series and then train the supervised models on these descriptor" in order to not "having to deal with the high dimensionality of the original time series or the complexity of a  etailed feature selection procedure." I am sorry but I do not get the "without having to deal with the complexity of a detailed feature selection procedure": do they mean that the features they get are "purely" statistics? Many simple features can be extracted from time series  ithout complicated feature selection procedure. Can the authors clarify this sentence? In the following parameter the authors detail the four employed features, but still it is not clear why they did not try also with other simple first order statistics, like the mean.

--> We thank the referee for pointing out this confusing sentence. We have now erased "or the complexity of a detailed feature selection procedure". By taking summary statistics of a time series we replace all individual values by a single descriptive parameter. One can follow either approach of using the full time series or descriptive statistics thereof but, as we explained, in this study we use the second approach for simplicity. Descriptive parameters are the same for each time series of different physical parameters. Two of these descriptive statistics are, indeed, the mean and the median of time series. We have made tests with the mean (not shown in the manuscript) and found that it adversely addresses the classification performance because of its susceptibility to outliers. Therefore, we replaced it by the median that tends to be more resistant. Experiment G quantifies the results of this comparison.
---------------------------------------------------

Line 1021: I can see the problem of using time series that are largely overlapping. It is not clear to me how the splitting process is performed. The authors say "To avoid this pitfall, we customize the cross validation technique such that it selects training and testing samples from different time-segmented partitions of the dataset." If I understood correctly training and test sets do not intersect, but does it also mean that several time series, obtained from the same AR are used in the training step? And that in the test set there are several time series again obtained from ARs?. If this is the case, the type (b) of temporal coherence ("this overlap is caused by the slicing methodology used to create the dataset") if fixed, but what about type (a) ("it comprises partially identical samples")? Is there a risk of artificially boosting performances if the test set contains very similar samples that are correctly classified?


--> Let us clarify. The fifth statistic used is the last value, introduced shortly before (line 525). This is now clarified in the text, as well.
---------------------------------------------------

Line 1021: I can see the problem of using time series that are largely overlapping. It is not clear to me how the splitting process is performed. The authors say "To avoid this pitfall, we customize the cross validation technique such that it selects training and testing samples from different time-segmented partitions of the dataset." If I understood correctly training and test sets do not intersect, but does it also mean that several time series, obtained from the same AR are used in the training step? And that in the test set there are several time series again obtained from ARs?. If this is the case, the type (b) of temporal coherence ("this overlap is caused by the slicing methodology used to create the dataset") if fixed, but what about type (a) ("it comprises partially identical samples")? Is there a risk of artificially boosting performances if the test set contains very similar samples that are correctly classified?

--> Thank you for aiming to clarify this important point. We want our machine learning algorithms to learn, rather than memorize. Training and testing using time series on non-overlapping parts of the evolution of active regions, one risks having partially overlapping time series nonetheless ('partially' as shown in Fig. 2). It is this effect that causes memorization as Experiment D in Section 6.3 shows and, indeed, this effect artificially boosts performance. Successfully identifying similar patterns in totally different active regions, however, means that an algorithm has learned from the training set and applies this knowledge to the test set, which is what we want to achieve. Hopefully the new text in Section 4.4 clears up the potential confusion.
---------------------------------------------------

Line 1165: Why did the authors choose the last value as representative of the time series? Why is it compared with
moments of the time series? What can we expect from such comparison? Please clarify.

--> Using the last value of the time series, one emulates point-in-time forecasting that has been employed by the majority of flare-forecasting studies (for example, Bobra et al., 2015). We allow the possibility of comparing directly and precisely between point-in-time and time series forecasting, and hence assess the potential benefits of using time series. Hopefully this has now been made clear with the modifications we made in Section 3.1, and Section 6.6.
---------------------------------------------------

Figure 5: I suggest adding a title ('TSS') to the right panel of the figure, the one with the overall variation box plot, to make the figure more readable.

--> Agreed and added, thank you.

